Evaluating Feedback-Driven Black-Box Processes via Stochastic Modeling and Simulation

We study feedback-driven black-box processes across software engineering and machine learning. These processes are inherently sequential: policies generate inputs, observe outputs/feedback from systems, and use the feedback to guide the design of subsequent inputs. While many policies are developed under structural assumptions on the underlying systems, many real-world systems operate without such knowledge, necessitating black-box policies that lack a unified evaluation framework. We introduce a stochastic framework that models and evaluates such policies using Markov chains and simulation, thereby connecting empirical practice with theory. We instantiate the framework in mutation-based fuzzing (widely used for discovering software bugs via sequential input mutation), by a novel Markov chain model of fuzzing whose transitions are governed by the mutation strategy and whose feedback is given by program execution. We develop a rigorous evaluation paradigm with new performance measures, sound estimators, and evaluation procedures with provable guarantees. Guided by the theory, we evaluate 9 fuzzers on 18 widely used fuzzing benchmarks and conduct case studies in 4 non-fuzzing domains. These results show that the framework provides a principled basis for evaluation while connecting to practice, with implications beyond fuzzing.

==> figs/data/bug_detection_rates_18h_24h.csv <==
fuzzing_target\fuzzer,afl,aflfast,aflplusplus,aflsmart,entropic,fairfuzz,honggfuzz,libfuzzer,mopt
arrow_parquet-arrow-fuzz,2.3417 / 1.8021,2.2389 / 1.7104,1.3833 / 1.0938,2.2889 / 1.7500,0.5250 / 0.4375,1.6694 / 1.2812,1.1278 / 0.9104,1.3750 / 1.1208,2.3500 / 1.8021
aspell_aspell_fuzzer,0.1111 / 0.0833,0.1111 / 0.0833,0.1444 / 0.1083,0.1111 / 0.0833,0.0361 / 0.0292,0.0944 / 0.0750,0.2611 / 0.2188,0.0417 / 0.0333,0.1111 / 0.0833
ffmpeg_ffmpeg_demuxer_fuzzer,0.3639 / 0.2854,0.3139 / 0.2646,0.8944 / 0.7708,0.3278 / 0.2750,0.3278 / 0.2917,0.1972 / 0.1604,1.5167 / 1.2000,0.2000 / 0.1625,0.3528 / 0.2792
grok_grk_decompress_fuzzer,0.0861 / 0.0667,0.0778 / 0.0646,0.0972 / 0.0813,0.0722 / 0.0625,0.0917 / 0.0708,0.0833 / 0.0646,0.0750 / 0.0604,0.0556 / 0.0417,0.0833 / 0.0646
harfbuzz_hb-subset-fuzzer,1.5750 / 1.2083,1.5972 / 1.2438,0.7750 / 0.6208,1.5409 / 1.1974,1.2306 / 0.9562,1.0583 / 0.8167,1.2778 / 1.0083,0.9556 / 0.7396,1.5250 / 1.1833
libhevc_hevc_dec_fuzzer,1.3361 / 1.0625,1.5500 / 1.2250,1.5417 / 1.2854,1.3083 / 1.0208,0.3194 / 0.2667,1.2444 / 0.9458,1.0889 / 0.9229,0.2583 / 0.2104,1.4583 / 1.1417
libgit2_objects_fuzzer,0.0694 / 0.0542,0.0667 / 0.0563,0.1000 / 0.0792,0.0778 / 0.0646,0.1250 / 0.1042,0.1194 / 0.0896,0.1639 / 0.1229,0.0806 / 0.0604,0.0694 / 0.0521
libhtp_fuzz_htp,0.2028 / 0.1542,0.1667 / 0.1271,0.1889 / 0.1542,0.1667 / 0.1292,0.0750 / 0.0625,0.1278 / 0.1021,0.1333 / 0.1062,0.0556 / 0.0417,0.1889 / 0.1458
libxml2_libxml2_xml_reader_for_file_fuzzer,0.1694 / 0.1313,0.1056 / 0.0813,0.1472 / 0.1146,0.1528 / 0.1167,0.0889 / 0.0687,0.0778 / 0.0604,0.1194 / 0.0896,0.0028 / 0.0021,0.1917 / 0.1458
matio_matio_fuzzer,0.5528 / 0.4188,0.5389 / 0.4104,0.4333 / 0.3375,0.5417 / 0.4125,0.2917 / 0.2333,0.4917 / 0.3708,0.7361 / 0.5896,0.3333 / 0.2542,0.5417 / 0.4167
njs_njs_process_script_fuzzer,0.0778 / 0.0583,0.0722 / 0.0604,0.0944 / 0.0792,0.0944 / 0.0708,0.0833 / 0.0708,0.0556 / 0.0479,0.0694 / 0.0521,0.0694 / 0.0604,0.1056 / 0.0833
openh264_decoder_fuzzer,0.1472 / 0.1313,0.1167 / 0.0958,0.2667 / 0.2083,0.1444 / 0.1250,0.3139 / 0.2458,0.0278 / 0.0208,0.2583 / 0.2146,0.2333 / 0.1958,0.1444 / 0.1229
php_php-fuzz-parser-2020-07-25,0.0806 / 0.0708,0.0500 / 0.0458,0.0583 / 0.0542,0.0694 / 0.0583,0.1250 / 0.1083,0.1583 / 0.1188,0.1722 / 0.1646,0.0083 / 0.0062,0.0361 / 0.0354
poppler_pdf_fuzzer,0.7528 / 0.5917,0.6333 / 0.4896,0.2667 / 0.2125,0.6361 / 0.5167,0.5000 / 0.4146,0.2444 / 0.1958,0.8500 / 0.7229,0.1139 / 0.0938,0.6500 / 0.5208
quickjs_eval-2020-01-05,0.0556 / 0.0417,0.0583 / 0.0438,0.0778 / 0.0604,0.0556 / 0.0417,0.0417 / 0.0312,0.0583 / 0.0438,0.0889 / 0.0708,0.0250 / 0.0187,0.0556 / 0.0417
stb_stbi_read_fuzzer,0.9944 / 0.7604,0.9667 / 0.7438,0.9750 / 0.7479,0.9889 / 0.7667,0.7417 / 0.5667,0.7722 / 0.5896,1.1250 / 0.8625,0.7278 / 0.5604,0.9333 / 0.7125
systemd_fuzz-varlink,0.0556 / 0.0417,0.0583 / 0.0438,0.0556 / 0.0417,0.0556 / 0.0417,0.0556 / 0.0417,0.0528 / 0.0396,0.0556 / 0.0417,0.0556 / 0.0417,0.0556 / 0.0417
wireshark_fuzzshark_ip,0.2056 / 0.1542,0.1694 / 0.1292,0.1694 / 0.1292,0.1694 / 0.1292,0.1944 / 0.1479,0.1667 / 0.1250,0.0000 / 0.0000,0.2222 / 0.1667,0.1917 / 0.1438

